Syntax-driven Incremental Program Verification of Matching Logic Properties

Incrementality is a fundamental design principle to master the complexity of large, long-lived software systems. This principle has been embraced by agile development processes and it lays at the base of continuous software evolution. A major challenge in this context is to incrementally re-verify the correctness of software artifacts after every change, focusing the verification efforts only on the parts affected by the change. We present an approach to the incremental verification of programs written in KernelC, annotated with properties expressed in matching logic. The approach is based on a syntactic-semantic framework that enables analyzing code chunks in isolation so that, after a change to a program fragment, only the part whose semantics is affected by the change is re-processed. This property is obtained by expressing the language syntax through an operator precedence grammar and by formalizing its semantics through a synthesized attribute schema. We have implemented our technique in a prototype tool and experimentally evaluated its effectiveness. The results show that our approach does not penalize the efficiency of formal verification and can outperform program re-verification after changes, depending on the presence and type of annotations, as well as the position of the change and the program structure.

==> results/MB3.csv <==
program,ni,nim,i,im,nis,is,speedup
Initial,1256,1256,--,--,1309,--,--
Change in \texttt{1_average},1270,1268,9,8,1325,4,140.84
Change in \texttt{2_minimum},1263,1266,17,19,1316,10,74.07
Change in \texttt{3_maximum},1258,1253,18,20,1314,10,69.93
Change in \texttt{4_mult_by_add},1259,1259,19,18,1306,5,66.22
Change in \texttt{5_sum_recursive},1265,1270,23,23,1314,6,54.94
Change in \texttt{6_sum_iterative},1255,1255,35,33,1294,12,35.80
Change in \texttt{7_comm_assoc},320,157,223,71,371,192,1.44
Average,1127,--,49,--,1177,34,22.99

==> results/MB4.csv <==
program,ni,nim,i,im,nis,is,speedup
Initial,1282,1282,--,--,1274,--,--
Change in \texttt{1_average},1321,1319,184,176,1312,124,7.18
Change in \texttt{2_minimum},1315,1318,226,196,1302,165,5.82
Change in \texttt{3_maximum},1320,1319,200,191,1309,138,6.60
Change in \texttt{4_mult_by_add},1311,1312,197,186,1295,130,6.65
Change in \texttt{5_sum_recursive},1311,1315,207,194,1293,138,6.33
Change in \texttt{6_sum_iterative},1309,1316,203,192,1289,129,6.44
Change in \texttt{7_comm_assoc},432,233,330,126,417,251,1.31
Average,1188,--,221,--,1114,154, 5.38

==> results/matchC.csv <==
program,totalNI,totalI,nodesNI,nodesI,executionTimeVTNI,executionTimeVTI,inputSize,contextSize,startedVT,resumedVT,solverTimeNI,solverTimeI,matchC,ratio,type
undefined,0,0,0,0,0,0,0,0,0,0,0,0,0,0,g
1 division_by_zero_0_1.c,28,0,15,0,4,0,18,0,1,0,5,0,359,7.80,b
2 uninitialized_variable_0_1.c,12,0,9,0,3,0,12,0,1,0,0,0,347,3.46,b
3 unallocated_location_0_1.c,22,0,18,0,3,0,22,0,1,0,0,0,353,6.23,b
4 uninitialized_memory_0_1.c,40,0,31,0,19,0,45,0,1,0,4,0,361,11.08,b
simple,0,0,0,0,0,0,0,0,0,0,0,0,0,0,g
1 average_1_0.c,15,0,27,0,4,0,31,0,1,0,0,0,328,4.57,b
2 minimum_1_0.c,39,0,17,0,18,0,26,0,1,0,14,0,350,11.14,b
3 maximum_1_0.c,39,0,17,0,20,0,26,0,1,0,16,0,344,11.34,b
4 multiplication_by_addition_1_0.c,79,0,37,0,44,0,53,0,1,0,35,0,375,21.07,b
5 sum_recursive_1_0.c,65,0,20,0,43,0,30,0,1,0,33,0,358,18.16,b
6 sum_iterative_2_0.c,88,0,27,0,66,0,36,0,2,0,46,0,363,24.24,b
7 comm_assoc_1_0.c,1273,0,60,0,1246,0,74,0,1,0,1217,0,343,371.14,b
list,0,0,0,0,0,0,0,0,0,0,0,0,0,0,g
01 head_1_0.c,23,0,19,0,14,0,29,0,1,0,7,0,338,6.80,b
02 tail_1_0.c,30,0,20,0,22,0,31,0,1,0,11,0,338,8.88,b
03 add_1_0.c,30,0,47,0,17,0,65,0,1,0,7,0,340,8.82,b
04 swap_1_0.c,54,0,43,0,38,0,58,0,1,0,19,0,344,15.70,b
05 deallocate_2_0.c,78,0,37,0,63,0,53,0,2,0,46,0,359,21.73,b
06 length_recursive_1_0.c,74,0,45,0,40,0,65,0,1,0,56,0,359,20.61,b
07 length_iterative_2_0.c,94,0,44,0,81,0,60,0,2,0,54,0,376,25.00,b
08 sum_recursive_1_0.c,57,0,30,0,39,0,47,0,1,0,41,0,356,16.01,b
09 sum_iterative_2_0.c,102,0,41,0,88,0,57,0,2,0,55,0,374,27.27,b
10 reverse_2_0.c,119,0,53,0,97,0,72,0,2,0,74,0,370,32.16,b
11 append_2_0.c,189,0,52,0,155,0,77,0,2,0,156,0,393,48.09,b
12 copy_2_0.c,262,0,111,0,173,0,155,0,2,0,101,0,418,62.68,b
13 filter_3_0.c,407,0,95,0,338,0,139,0,3,0,297,0,467,87.15,b
sorting,0,0,0,0,0,0,0,0,0,0,0,0,0,0,g
1 insert_2_0.c,461,0,100,0,366,0,143,0,2,0,356,0,522,88.31,b
2 insertion_sort_3_0.c,609,0,108,0,536,0,158,0,3,0,378,0,561,108.56,b
3 bubble_sort_3_0.c,597,0,93,0,489,0,135,0,3,0,511,0,514,116.15,b
4 quicksort_4_0.c,812,0,171,0,675,0,236,0,4,0,830,0,615,132.03,b
5 merge_sort_3_0.c,2938,0,195,0,2681,0,269,0,3,0,3451,0,1341,219.09,b
Total,8636,0,0,0,0,0,0,0,0,0,0,0,12266,70.41,line

==> results/rbtree-simple.csv <==
index, program,ni,i,nodesNI,nodesI,executionTimeVTNI,executionTimeVTI,inputSize,contextSize,startedVT,resumedVT,nis,is,speedup
0,rbtree_v0_6_0.c,2247,--,1899,--,2239,--,2680,--,6,--,67,--,--
1,rbtree_v1_6_0.c,2416,1612,2007,243,2410,1611095,2823,2557,0,5,66,30,1.50
2,rbtree_v2_6_0.c,2249,90,1901,30,2244,90056,2684,1415,0,5,63,3,24.81
3,rbtree_v3_BUG_2_4.c,640,386,2006,16,640,386544,2821,20,0,5,15,4,1.66
4,rbtree_v4_BUG_5_1.c,1776,1384,2017,99,1775,1384045,2833,72,4,1,37,31,1.28



==> results/singleSimple.csv <==
program,init,ni,nim,i,im,nis,is,speedup,inits
1_average,7,12,11,11,9,5,5,1.09,0
2_minimum,21,23,22,20,21,14,13,1.15,13
3_maximum,23,23,23,21,21,14,14,1.10,14
4_mult_by_add,41,38,41,16,15,24,6,2.37,26
5_sum_recursive,33,27,30,14,13,18,7,1.93,23
6_sum_iterative,52,40,39,23,26,24,11,1.74,35
7_comm_assoc,1116,267,54,257,49,247,241,1.04,1096
Average,--,61,--,52,--,49,42, 1.19,--


==> results/tcas.csv <==
index,ie,type,program,ni,i,nodesNI,nodesI,executionTimeVTNI,executionTimeVTI,inputSize,contextSize,startedVT,resumedVT,nis,is,speedup,change
Initial,--,--,tcas_v00_2_0.c,13371,--,795,--,13008,--,971,--,2,--,4403,--,--,--
1,no,a,tcas_v01_2_0.c,13982,8034,795,25,13614,8009,971,8,0,1,4580,806,1.74,53.86
2,yes,b,tcas_v02_1_1.c,1122,102,795,15,763,93,971,7,0,1,447,0,11.00,62.69
3,no,c,tcas_v03_2_0.c,17339,13460,795,39,16981,13218,971,7,0,1,5668,1657,1.29,1.33
4,no,c,tcas_v04_2_0.c,14954,9037,795,23,14595,9013,971,25,0,1,4906,1132,1.65,35.46
5,no,d,tcas_v05_2_0.c,16417,16181,790,36,16098,15969,965,202,0,1,4895,4621,1.01,1.20
6,no,a,tcas_v06_2_0.c,13421,7851,795,13,13055,7845,971,5,0,1,4333,2405,1.71,9.97
7,no,b,tcas_v07_2_0.c,13348,9528,795,10,12988,9516,971,30,0,1,4404,813,1.40,1.33
8,no,b,tcas_v08_2_0.c,13348,9580,795,12,12990,9571,971,12,0,1,4412,847,1.39,1.33
9,no,a,tcas_v09_2_0.c,20103,18804,795,19,19744,18781,971,86,0,1,7118,6573,1.07,2.56
10,no,a,tcas_v10_2_0.c,13259,6564,795,15,12901,6555,971,5,0,1,4330,1809,2.02,9.90
11,yes,d,tcas_v11_1_1.c,11354,7551,793,42,11008,7336,969,48,0,1,4049,416,1.50,61.41
12,no,c,tcas_v12_2_0.c,28980,28907,795,38,28561,28602,971,15,0,1,8952,8708,1.00,0.70
13,no,b,tcas_v13_2_0.c,13360,13155,795,41,12990,12905,971,13,0,1,4427,4178,1.02,1.73
14,no,b,tcas_v14_2_0.c,13340,13058,795,40,12979,12819,971,208,0,1,4404,4132,1.02,1.88
15,no,d,tcas_v15_2_0.c,16436,16162,790,36,16110,15954,965,202,0,1,4907,4634,1.02,1.20
16,no,b,tcas_v16_2_0.c,13391,9602,797,10,13031,9593,973,41,0,1,4404,856,1.39,1.33
17,no,b,tcas_v17_2_0.c,13353,9540,797,11,12986,9532,973,32,0,1,4427,808,1.40,1.33
18,no,b,tcas_v18_2_0.c,13350,9596,797,12,12993,9587,973,23,0,1,4411,846,1.39,1.33
19,no,b,tcas_v19_2_0.c,13366,9600,797,13,13000,9590,973,14,0,1,4429,859,1.39,1.33
20,no,a,tcas_v20_2_0.c,20151,18846,795,19,19793,18822,971,86,0,1,7161,6573,1.07,2.56
21,no,e,tcas_v21_2_0.c,15768,14523,794,22,15408,14495,970,9,0,1,5934,5433,1.09,3.37
22,no,e,tcas_v22_2_0.c,15202,12954,791,19,14843,12942,966,5,0,1,5700,4241,1.17,3.46
23,no,e,tcas_v23_2_0.c,15524,10621,794,24,15160,10592,970,9,0,1,5743,2894,1.46,19.29
24,no,e,tcas_v24_2_0.c,15562,10458,791,21,15201,10443,966,5,0,1,5607,2646,1.49,18.81
25,no,a,tcas_v25_2_0.c,13987,8186,795,27,13617,8163,971,8,0,1,4581,966,1.71,29.82
26,no,d,tcas_v26_2_0.c,13087,12814,790,38,12768,12609,965,7,0,1,4335,4077,1.02,1.60
27,no,d,tcas_v27_2_0.c,16444,16130,790,36,16127,15925,965,202,0,1,4905,4632,1.02,1.20
28,no,c,tcas_v28_2_0.c,13356,11973,798,16,12995,11962,975,13,0,1,4423,3854,1.12,4.74
29,no,d,tcas_v29_2_0.c,7156,3969,790,12,6793,3960,965,20,0,1,2383,0,1.80,8.66
30,no,d,tcas_v30_2_0.c,7308,5994,792,12,6948,5986,967,22,0,1,2458,1957,1.22,8.66
31,yes,d,tcas_v31_1_1.c,9377,7343,789,41,9034,7141,964,99,0,1,3562,1643,1.28,3.50
32,no,d,tcas_v32_2_0.c,12477,8875,789,42,12144,8681,964,71,0,1,4075,491,1.41,18.40
33,yes,f,tcas_v33_1_1.c,483,82,795,30,128,70,971,32,0,1,267,49,5.89,97.14
34,no,g,tcas_v34_2_0.c,44403,40309,793,42,43915,39975,967,170,0,1,13549,9414,1.10,0.56
35,no,h,tcas_v35_2_0.c,13367,11980,795,15,13007,11973,971,26,0,1,4415,3834,1.12,4.74
36,no,b,tcas_v36_2_0.c,13378,9293,795,36,13012,9080,971,212,0,1,4429,348,1.44,1.57
37,no,f,tcas_v37_2_0.c,13389,7298,795,11,13025,7288,971,8,0,1,4423,1774,1.83,16.44
38,yes,f,tcas_v38_1_1.c,469,61,795,12,108,53,971,55,0,1,257,37,7.69,79.41
39,no,a,tcas_v39_2_0.c,13976,8214,795,27,13621,8195,971,8,0,1,4581,967,1.70,29.82
40,no,d,tcas_v40_2_0.c,12856,8222,787,23,12496,8206,961,26,0,1,4220,389,1.56,9.16
41,no,d,tcas_v41_2_0.c,14249,11048,789,22,13884,11013,964,18,0,1,4685,2230,1.29,8.35
Average,--,--,Average,14054,11110,--,--,--,--,--,--,--,--,4663,2550,1.27,--
